Effect of slicing in velocity map imaging for the study of dissociation dynamics

Inelastic collision dynamics between isolated gas-phase carbon monoxide molecules and low energetic electrons (< 50 eV) has been studied using state-of-the-art velocity map imaging apparatus and reported previously. These were based on data analysis using the time-gated parallel slicing technique, which has recently revealed the drawback of lower momentum ion exaggeration mainly due to the inclusion of whole Newton sphere's of diameter $\le$ parallel slicing time window. To overcome this drawback, we report implementing a wedge slicing technique so that every momentum sphere contributes equally to the statistics. We also present a comparative study between these two techniques by reanalyzing the data using the time-gated parallel slicing technique. Unlike parallel slicing, the wedge slicing technique better represents the dissociation dynamics, particularly for the ions with low kinetic energy.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-pccp.tex (the template with example text)

 - rsc-articletemplate-pccp.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-pccp.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


